Detector Technologies for CLIC

The Compact Linear Collider (CLIC) is a high-energy high-luminosity linear electron-positron collider under development. It is foreseen to be built and operated in three stages, at centre-of-mass energies of 380 GeV, 1.5 TeV and 3 TeV, respectively. It offers a rich physics program including direct searches as well as the probing of new physics through a broad set of precision measurements of Standard Model processes, particularly in the Higgs-boson and top-quark sectors. The precision required for such measurements and the specific conditions imposed by the beam dimensions and time structure put strict requirements on the detector design and technology. This includes low-mass vertexing and tracking systems with small cells, highly granular imaging calorimeters, as well as a precise hit-time resolution and power-pulsed operation for all subsystems. A conceptual design for the CLIC detector system was published in 2012. Since then, ambitious R&D programmes for silicon vertex and tracking detectors, as well as for calorimeters have been pursued within the CLICdp, CALICE and FCAL collaborations, addressing the challenging detector requirements with innovative technologies. This report introduces the experimental environment and detector requirements at CLIC and reviews the current status and future plans for detector technology R&D.

==> sections/VertexTracking/figures/clicpix/clustersignal_200um.dat <==
V Clustersignal
5	3988.13
10	5994.36
15	7534.78
20	8826.01
25	9925.5
30	10826
35	11360.8
40	11500.5
45	11490.5
50	11419.2
55	11534.6
60	11546.2
65	11530.3
70	11594.7
75	11562.4
80	11567.9
85	11583.4
90	11574.5
95	11595.7
100	11578.6
105	11565.5
110	11536.9
115	11587.8
120	11549.4
125	11570.2
130	11525.2
135	11560.2
140	11570.3
145	11555.9
150	11563.4
155	11593.3
160	11534.2
165	11564.4
170	11568.1
175	11573.5
180	11562.2
185	11527.9
190	11561.1
195	11569.6


==> sections/VertexTracking/figures/clicpix/eff_vs_thr_clicpix_200umPlanar_best.txt <==
%new analysis by magdalena, 27.3.2019 via email.

run	thr	eff
13042	1028	0.9976
13047	1155	0.9975
13056	1383	0.9977
13066	1620	0.9975
13077	1856	0.9979
13084	2093	0.9974
13087	2447	0.9975
13155	2684	0.9970
13160	2920	0.9978
13165	3157	0.9960

% Threshold Efficiency
% 3157 0.9872982
% 2920 0.9868962
% 2684 0.9858494
% 2447 0.9779698
% 2329 0.9819044
% 2211 0.9827705
% 2093 0.9811827
% 1974 0.9781768
% 1856 0.978342
% 1738 0.9781096
% 1620 0.9760387
% 1502 0.9761191
% 1383 0.973976
% 1265 0.9758089
% 1147 0.9656031
% 1029 0.9706593
% 910 0.9677955


%   // threshold [electrons]
%   Double_t _fx1[17] = {
%   3157,
%   2920,
%   2684,
%   2447,
%   2329,
%   2211,
%   2093,
%   1974,
%   1856,
%   1738,
%   1620,
%   1502,
%   1383,
%   1265,
%   1147,
%   1029,
%   910};
%
%   // efficiency
%   Double_t _fy1[17] = {
%   0.9872982,
%   0.9868962,
%   0.9858494,
%   0.9819044,
%   0.9827705,
%   0.9811827,
%   0.9781768,
%   0.978342,
%   0.9781096,
%   0.9760387,
%   0.9761191,
%   0.973976,
%   0.9758089,
%   0.9656031,
%   0.9706593,
%   0.9677955};


==> sections/VertexTracking/figures/clicpix/efficiency_50um_planar.csv <==
Threshold Efficiency
1300 0.964728
1400 0.954659
1500 0.935
1600 0.918182
1700 0.901246
1800 0.860479
1900 0.832502
2000 0.806871
2100 0.7676
2200 0.724908
2300 0.682899
2400 0.642484
2500 0.58393
2600 0.545454
2700 0.5
2800 0.457444
2900 0.418587
3000 0.386766
3100 0.341605
3200 0.303917
3300 0.28227
3400 0.25688
3500 0.2225
3600 0.209974
3700 0.191147
3800 0.168109
3900 0.154979
4000 0.142393

==> sections/VertexTracking/figures/cooling/cooling_temp_along_stave.csv <==
x 10mW 50mW 75mW 50mWhighflux
51.732 1.9 10.762 15.817 8.002
51.802 1.902 10.773 15.833 8.011
51.81 1.902 10.774 15.835 8.012
51.906 1.905 10.79 15.857 8.024
105.728 3.4 19.13 28.032 14.8
105.866 3.404 19.15 28.061 14.816
105.927 3.406 19.158 28.074 14.823
105.951 3.406 19.162 28.079 14.826
153.57 4.411 24.18 35.693 18.856
153.754 4.413 24.19 35.708 18.863
153.76 4.413 24.19 35.709 18.863
153.79 4.413 24.191 35.711 18.864
207.725 4.444 24.797 36.818 18.964
207.919 4.443 24.796 36.817 18.961
207.928 4.443 24.796 36.817 18.961
207.975 4.443 24.796 36.816 18.96


==> sections/VertexTracking/figures/cooling/vtx-stave-support-vibration-measurements-vs-position.csv <==
x 0deg 45deg 90deg
-100.22 0.00015152 0.00045733 0.00046699
-100.139 0.00015149 0.00045821 0.00046817
-80.418 0.00015767 0.00066593 0.00075221
-80.256 0.00015794 0.0006675 0.00075447
-80.095 0.00015821 0.00066906 0.00075674
-60.212 0.00020898 0.00082441 0.00098876
-60.131 0.00020917 0.00082485 0.00098937
-60.05 0.00020937 0.00082528 0.00098996
-40.329 0.00023945 0.00093425 0.00104916
-40.167 0.00023963 0.00093565 0.00104928
-20.365 0.00026249 0.00111245 0.001085
-20.284 0.00026259 0.00111269 0.00108531
-20.123 0.00026277 0.00111314 0.00108594
-0.401 0.00026993 0.00108056 0.00120152
-0.24 0.00026973 0.00108078 0.00120257
-0.159 0.00026963 0.00108091 0.00120309
19.481 0.00023286 0.00112802 0.00126505
19.643 0.00023276 0.00112696 0.00126464
19.805 0.00023267 0.00112586 0.00126421
39.93 0.00022896 0.00083841 0.00107706
40.173 0.0002283 0.00083583 0.00107337
59.813 0.00013995 0.00078918 0.00076227
59.975 0.00013951 0.00078916 0.00076043
60.056 0.0001393 0.00078915 0.00075952
79.858 0.00013841 0.00069581 0.00063432
80.019 0.00013841 0.0006942 0.00063338
80.1 0.00013841 0.00069339 0.00063291
99.902 0.00010434 0.00042135 0.00046452
100.064 0.00010392 0.00041882 0.00046292


==> sections/VertexTracking/figures/cooling/vtx-stave-support-vibration-measurements-vs-velocity.csv <==
x 0deg 45deg 90deg
2.98589 8.284e-05 0.00038961 0.0004733
2.99237 8.317e-05 0.00039157 0.00047551
3.00006 8.356e-05 0.00039391 0.00047813
4.9984 0.00025789 0.00102545 0.00131138
5.00007 0.00025814 0.00102601 0.00131229
5.00491 0.00025885 0.00102764 0.00131492
7.50229 0.00074641 0.00190889 0.00292053
7.50781 0.0007476 0.00191088 0.00292432
7.50957 0.00074798 0.00191151 0.00292553


==> sections/VertexTracking/figures/soi-plots/efficiency_fzn_cpa_small_wafer2_12MHz.dat <==
Voltage	efficiency	error
194	98.2482	0.0420402
150	98.8994	0.032332
130	97.673	0.033259
120	98.5078	0.0321989
110	98.931	0.0273129
90	99.083	0.0403802
80	98.4402	0.0624716
70	98.8613	0.0309186
60	97.8194	0.0475462
50	99.1566	0.0271673
40	98.3193	0.317303
30	98.3583	0.318139
25	99.1685	0.317297
20	99.0003	0.318399
15	98.7733	0.316267
10	98.578	0.317347
5	93.3022	0.308491

==> sections/VertexTracking/figures/soi-plots/efficiency_fzn_sf_wafer12_12MHz.dat <==
Voltage	efficiency	error
194	97.48	0.0730548
150	98.5683	0.0483837
130	97.6692	0.0468959
120	97.9364	0.0452733
110	98.5699	0.0373902
90	98.5429	0.0382695
80	98.4572	0.0472619
70	98.3752	0.0344489
60	97.3073	0.0543069
50	98.5639	0.0543027
40	97.8794	0.135605
30	98.4756	0.134321
25	98.4075	0.135578
20	98.422	0.134444
15	98.1126	0.135122
10	98.6695	0.13555
5	92.6991	0.130442

==> sections/VertexTracking/figures/soi-plots/res_dsoi.dat <==
Voltage res_cpa_small error_cpa_small res_cpa_large error_cpa_large res_sf error_sf
5	4.6840886	0.149968	4.5529285	0.158544	7.0079621	0.21468
10	4.4153800	0.169332	4.0834499	0.184814	6.1999012	0.218393
15	4.5121640	0.123546	3.8787348	0.116338	6.2561804	0.12679
20	4.2622892	0.113851	4.4139989	0.131803	5.9715355	0.109929
25	4.4544644	0.171249	4.8113990	0.165867	5.7260180	0.14924
30	4.4253857	0.094329	5.0416232	0.117021	5.6261579	0.081256
40	4.1046293	0.216853	4.7341850	0.19961	4.9747619	0.165133
50	3.9114782	0.224853	4.7790329	0.229235	4.9982758	0.139772
60	4.1275802	0.117051	5.1328608	0.123677	4.9190255	0.094603
70	3.8247170	0.13119	4.9339646	0.273856	5.0435176	0.129476

==> sections/VertexTracking/figures/soi-plots/res_fzn.dat <==
Voltage res_cpa_small error_cpa_small res_cpa_large error_cpa_large res_sf error_sf
130	3.141383	0.061357	2.717893	0.056445	2.265461	0.033736
120	3.180327	0.064023	2.695088	0.055709	2.325479	0.036595
110	3.133754	0.064675	2.749456	0.0586	2.266107	0.034937
100	3.115474	0.066115	2.711833	0.062454	2.186181	0.03668
90	2.927538	0.071081	2.813680	0.06233	2.377984	0.039517
80	2.948848	0.074604	2.996763	0.06792	2.437997	0.039844
70	2.873996	0.072623	2.947013	0.076772	2.529358	0.044334
60	2.697730	0.089624	2.905697	0.092499	2.630796	0.051488
50	2.764426	0.100665	3.243142	0.103095	2.735627	0.062832
40	2.726151	0.115746	3.206903	0.118547	2.858527	0.075556
30	2.666220	0.118441	3.668764	0.109791	2.822862	0.077764
20	3.141327	0.108315	3.658068	0.101208	2.690639	0.066682
10	3.690114	0.08652	3.467885	0.103438	3.046818	0.051709
5	3.651587	0.053059	4.329673	0.062253	3.824566	0.04182

==> sections/VertexTracking/figures/soi-plots/snr_dsoi.dat <==
Voltage	CPA_small	CPA_large	SF
5	28.62	36.99	16.43
10	37.81	41.46	16.24
15	44.77	39.42	17.75
20	50.19	46.44	18.37
30	59.86	58.13	25.3
40	67.01	61.22	26.47
50	73.16	62.65	28.5
60	80.76	83.8	34.86
70	86.38	94.32	35.27

==> sections/VertexTracking/figures/soi-plots/snr_fzn.dat <==
Voltage	CPA_small	CPA_large	SF
194	243.58	179.42	358.21
150	250.7	193.68	361.81
130	251.8	195.51	358.74
120	253.28	197.95	359.76
110	253.18	200.84	358.68
90	258.91	215.48	359.91
80	261.36	219.13	359.25
70	264.28	228.27	358.26
60	263.54	235.55	354.23
50	253.17	228.89	327.11
40	234.51	218.24	297.55
25	200.6	194.21	219.44
20	175.27	178.12	185.11
